Time-dependent contact mechanics

Contact geometry allows to describe some thermodynamic and dissipative systems. In this paper we introduce a new geometric structure in order to describe time-dependent contact systems: cocontact manifolds. Within this setting we develop the Hamiltonian and Lagrangian formalisms, both in the regular and singular cases. In the singular case, we present a constraint algorithm aiming to find a submanifold where solutions exist. As a particular case we study contact systems with holonomic time-dependent constraints. Some regular and singular examples are analyzed, along with numerical simulations.

==> grafs.txt <==











\begin{figure}
    \centering
    \begin{subfigure}{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{pendulum1-g075}
        \caption{Radius (blue) and angle $\theta$ (red) with respect to time}
        \label{fig:pendulum1-g075}
    \end{subfigure}
    \hfill
    \begin{subfigure}{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{pendulum2-g075}
        \caption{Phase portrait of the pendulum ($\theta$ and $\dot\theta$)}
        \label{fig:pendulum2-g075}
    \end{subfigure}
    \hfill
    \begin{subfigure}{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{pendulum3-g075}
        \caption{Trajectory of the pendulum in the plane $XY$}
        \label{fig:pendulum3-g075}
    \end{subfigure}
    \hfill
    \begin{subfigure}{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{pendulum4-g075}
        \caption{Radius with respect to the angle $\theta$}
        \label{fig:pendulum4-g075}
    \end{subfigure}
    \caption{Plots of the pendulum with friction coefficient $\gamma=0.75$ and $\ell(t) = 1 + 0.1\sin(2\pi t)$}
    \label{fig:pendulum-g075}
\end{figure}
